Simple invariant solutions embedded in 2D Kolmogorov turbulence

We consider long simulations of 2D Kolmogorov turbulence body-forced by $\sin4y \ex$ on the torus $(x,y) \in [0,2\pi]^2$ with the purpose of extracting simple invariant sets or `exact recurrent flows' embedded in this turbulence. Each recurrent flow represents a sustained closed cycle of dynamical processes which underpins the turbulence. These are used to reconstruct the turbulence statistics in the spirit of Periodic Orbit Theory derived for certain types of low dimensional chaos. The approach is found to be reasonably successful at a low value of the forcing where the flow is close to but not fully in its asymptotic (strongly) turbulent regime. Here, a total of 50 recurrent flows are found with the majority buried in the part of phase space most populated by the turbulence giving rise to a good reproduction of the energy and dissipation probability density functions. However, at higher forcing amplitudes now in the asymptotic turbulent regime, the generated turbulence data set proves insufficiently long to yield enough recurrent flows to make viable predictions. Despite this, the general approach seems promising providing enough simulation data is available since it is open to extensive automation and naturally generates dynamically important exact solutions for the flow.

==> jfm.txt <==
%% v1.0 (SGLS) 12/97
% Stefan Llewellyn Smith, sgls1@damtp.cam.ac.uk
% See readme in jfm style distribution.
%%
%%v1.1 revised 12/2005 to fix second initial problem, as suggested by 
%%Christian Schoof
%%
%% This is file `jfmraw.bst',
%% generated with the docstrip utility.
%%
%% The original source files were:
%%
%% merlin.mbs  (with options: `,ay,nat,vonx,nm-rev,nmft-sc,dt-beg,yr-blk,yrp-x,note-yr,thtit-a,vol-bf,vnum-sp,volp-com,jnm-x,add-pub,pre-edn,edby-par,edbyx,blk-tit,pp,ed,abr,ord,xlab-it,amper,and-xcom,etal-it')
%% ----------------------------------------
%% *** JFM basic style ***
%%
  %-------------------------------------------------------------------
  % The original source file contains the following version information:
  % \ProvidesFile{merlin.mbs}[1997/06/09 3.83 (PWD)]
  %
  % NOTICE:
  % This file may be used for non-profit purposes.
  % It may not be distributed in exchange for money,
  %   other than distribution costs.
  %
  % The author provides it `as is' and does not guarantee it in any way.
  %
  % Copyright (C) 1994-97 Patrick W. Daly
  %           (C) 1997    Stefan G. Llewellyn Smith
  %-------------------------------------------------------------------
  %   For use with BibTeX version 0.99a or later
  %-------------------------------------------------------------------
  % This bibliography style file is intended for texts in ENGLISH
  % This is an author-year citation style bibliography. As such, it is
  % non-standard LaTeX, and requires a special package file to function properly.
  % Such a package is    natbib.sty   by Patrick W. Daly
  % The form of the \bibitem entries is
  %   \bibitem[Jones et al.(1990)]{key}...
  %   \bibitem[Jones et al.(1990)Jones, Baker, and Smith]{key}...
  % The essential feature is that the label (the part in brackets) consists
  % of the author names, as they should appear in the citation, with the year
  % in parentheses following. There must be no space before the opening
  % parenthesis!
  % With natbib v5.3, a full list of authors may also follow the year.
  % In natbib.sty, it is possible to define the type of enclosures that is
  % really wanted (brackets or parentheses), but in either case, there must
  % be parentheses in the label.
  % The \cite command functions as follows:
  %   \cite{key} ==>>                Jones et al. (1990)
  %   \cite[]{key} ==>>              (Jones et al., 1990)
  %   \cite[chap. 2]{key} ==>>       (Jones et al., 1990, chap. 2)
  %   \cite[e.g.][]{key} ==>>        (e.g. Jones et al., 1990)
  %   \cite[e.g.][p. 32]{key} ==>>   (e.g. Jones et al., p. 32)
  %   \citeauthor{key}               Jones et al.
  %   \citefullauthor{key}           Jones, Baker, and Smith
  %   \citeyear{key}                 1990
  %---------------------------------------------------------------------

ENTRY
   { address
     author
     booktitle
     chapter
     edition
     editor
     howpublished
     institution
     journal
     key
     month
     note
     number
     organization
     pages
     publisher
     school
     series
     title
     type
     volume
     year
   }
   {}
   { label extra.label sort.label short.list }

INTEGERS { output.state before.all mid.sentence after.sentence after.block }

FUNCTION {init.state.consts}
{ #0 'before.all :=
   #1 'mid.sentence :=
   #2 'after.sentence :=
   #3 'after.block :=
}

STRINGS { s t }

FUNCTION {output.nonnull}
{ 's :=
   output.state mid.sentence =
     { ", " * write$ }
     { output.state after.block =
         { add.period$ write$
           newline$
           "\newblock " write$
         }
         { output.state before.all =
             'write$
             { add.period$ " " * write$ }
           if$
         }
       if$
       mid.sentence 'output.state :=
     }
   if$
   s
}

FUNCTION {output}
{ duplicate$ empty$
     'pop$
     'output.nonnull
   if$
}

FUNCTION {output.check}
{ 't :=
   duplicate$ empty$
     { pop$ "empty " t * " in " * cite$ * warning$ }
     'output.nonnull
   if$
}

FUNCTION {fin.entry}
{ add.period$
   write$
   newline$
}

FUNCTION {new.block}
{ output.state before.all =
     'skip$
     { after.block 'output.state := }
   if$
}

FUNCTION {new.sentence}
{ output.state after.block =
     'skip$
     { output.state before.all =
         'skip$
         { after.sentence 'output.state := }
       if$
     }
   if$
}

FUNCTION {add.blank}
{  " " * before.all 'output.state :=
}

FUNCTION {date.block}
{
   add.blank
}

FUNCTION {not}
{   { #0 }
     { #1 }
   if$
}

FUNCTION {and}
{   'skip$
     { pop$ #0 }
   if$
}

FUNCTION {or}
{   { pop$ #1 }
     'skip$
   if$
}

FUNCTION {new.block.checkb}
{ empty$
   swap$ empty$
   and
     'skip$
     'new.block
   if$
}

FUNCTION {field.or.null}
{ duplicate$ empty$
     { pop$ "" }
     'skip$
   if$
}

FUNCTION {emphasize}
{ duplicate$ empty$
     { pop$ "" }
     { "{\em " swap$ * "\/}" * }
   if$
}

FUNCTION {bolden}
{ duplicate$ empty$
     { pop$ "" }
     { "{\bf " swap$ * "}" * }
   if$
}

FUNCTION {scaps}
{ duplicate$ empty$
     { pop$ "" }
     { "{\sc " swap$ * "}" * }
   if$
}

FUNCTION {capitalize}
{ "u" change.case$ "t" change.case$ }

FUNCTION {space.word}
{ " " swap$ * " " * }

  % Here are the language-specific definitions for explicit words.
  % Each function has a name bbl.xxx where xxx is the English word.
  % The language selected here is ENGLISH
FUNCTION {bbl.and}
{ "and"}

FUNCTION {bbl.editors}
{ "ed." }

FUNCTION {bbl.editor}
{ "ed." }

FUNCTION {bbl.edby}
{ "edited by" }

FUNCTION {bbl.edition}
{ "edn." }

FUNCTION {bbl.volume}
{ "vol." }

FUNCTION {bbl.of}
{ "of" }

FUNCTION {bbl.number}
{ "" }

FUNCTION {bbl.nr}
{ "no." }

FUNCTION {bbl.in}
{ "in" }

FUNCTION {bbl.pages}
{ "pp." }

FUNCTION {bbl.page}
{ "p." }

FUNCTION {bbl.chapter}
{ "chap." }

FUNCTION {bbl.techrep}
{ "Tech. Rep." }

FUNCTION {bbl.mthesis}
{ "Master's thesis" }

FUNCTION {bbl.phdthesis}
{ "PhD thesis" }

FUNCTION {bbl.first}
{ "1st" }

FUNCTION {bbl.second}
{ "2nd" }

FUNCTION {bbl.third}
{ "3rd" }

FUNCTION {bbl.fourth}
{ "4th" }

FUNCTION {bbl.fifth}
{ "5th" }

FUNCTION {bbl.st}
{ "st" }

FUNCTION {bbl.nd}
{ "nd" }

FUNCTION {bbl.rd}
{ "rd" }

FUNCTION {bbl.th}
{ "th" }

MACRO {jan} {"Jan."}

MACRO {feb} {"Feb."}

MACRO {mar} {"Mar."}

MACRO {apr} {"Apr."}

MACRO {may} {"May"}

MACRO {jun} {"Jun."}

MACRO {jul} {"Jul."}

MACRO {aug} {"Aug."}

MACRO {sep} {"Sep."}

MACRO {oct} {"Oct."}

MACRO {nov} {"Nov."}

MACRO {dec} {"Dec."}

FUNCTION {eng.ord}
{ duplicate$ "1" swap$ *
   #-2 #1 substring$ "1" =
      { bbl.th * }
      { duplicate$ #-1 #1 substring$
        duplicate$ "1" =
          { pop$ bbl.st * }
          { duplicate$ "2" =
              { pop$ bbl.nd * }
              { "3" =
                  { bbl.rd * }
                  { bbl.th * }
                if$
              }
            if$
           }
        if$
      }
    if$
}

MACRO {acmcs} {"ACM Computing Surveys"}

MACRO {acta} {"Acta Informatica"}

MACRO {cacm} {"Communications of the ACM"}

MACRO {ibmjrd} {"IBM Journal of Research and Development"}

MACRO {ibmsj} {"IBM Systems Journal"}

MACRO {ieeese} {"IEEE Transactions on Software Engineering"}

MACRO {ieeetc} {"IEEE Transactions on Computers"}

MACRO {ieeetcad}
  {"IEEE Transactions on Computer-Aided Design of Integrated Circuits"}

MACRO {ipl} {"Information Processing Letters"}

MACRO {jacm} {"Journal of the ACM"}

MACRO {jcss} {"Journal of Computer and System Sciences"}

MACRO {scp} {"Science of Computer Programming"}

MACRO {sicomp} {"SIAM Journal on Computing"}

MACRO {tocs} {"ACM Transactions on Computer Systems"}

MACRO {tods} {"ACM Transactions on Database Systems"}

MACRO {tog} {"ACM Transactions on Graphics"}

MACRO {toms} {"ACM Transactions on Mathematical Software"}

MACRO {toois} {"ACM Transactions on Office Information Systems"}

MACRO {toplas} {"ACM Transactions on Programming Languages and Systems"}

MACRO {tcs} {"Theoretical Computer Science"}

INTEGERS { nameptr namesleft numnames }

FUNCTION {format.names}
{ 's :=
   #1 'nameptr :=
   s num.names$ 'numnames :=
   numnames 'namesleft :=
     { namesleft #0 > }
     { s nameptr
       "{vv~}{ll}{, jj}{, ff}" format.name$ 't :=
       nameptr #1 >
         {
           namesleft #1 >
             { ", " * t * }
             {
               t "others" =
                 { " " * "et~al." emphasize * }
                 { " \& " * t * }
               if$
             }
           if$
         }
         't
       if$
       nameptr #1 + 'nameptr :=
       namesleft #1 - 'namesleft :=
     }
   while$
}

FUNCTION {format.names.ed}
{ 's :=
   #1 'nameptr :=
   s num.names$ 'numnames :=
   numnames 'namesleft :=
     { namesleft #0 > }
     { s nameptr
       "{ff~}{vv~}{ll}{, jj}"
       format.name$ 't :=
       nameptr #1 >
         {
           namesleft #1 >
             { ", " * t * }
             {
               t "others" =
                 { " " * "et~al." emphasize * }
                 { " \& " * t * }
               if$
             }
           if$
         }
         't
       if$
       nameptr #1 + 'nameptr :=
       namesleft #1 - 'namesleft :=
     }
   while$
}

FUNCTION {format.key}
{ empty$
     { key field.or.null }
     { "" }
   if$
}

FUNCTION {format.authors}
{ author empty$
     { "" }
     {
       author format.names scaps
     }
   if$
}

FUNCTION {format.editors}
{ editor empty$
     { "" }
     {
       editor format.names scaps
       editor num.names$ #1 >
         { ", " * bbl.editors * }
         { ", " * bbl.editor * }
       if$
     }
   if$
}

FUNCTION {format.in.editors}
{ editor empty$
     { "" }
     { editor format.names.ed
     }
   if$
}

FUNCTION {format.note}
{ note empty$
     { "" }
     { note #1 #1 substring$
       duplicate$ "{" =
         'skip$
         { output.state mid.sentence =
           { "l" }
           { "u" }
         if$
         change.case$
         }
       if$
       note #2 global.max$ substring$ *
     }
   if$
}

FUNCTION {format.title}
{ title empty$
     { "" }
     { title "t" change.case$
     }
   if$
}

FUNCTION {format.full.names}
{'s :=
   #1 'nameptr :=
   s num.names$ 'numnames :=
   numnames 'namesleft :=
     { namesleft #0 > }
     { s nameptr
       "{vv~}{ll}" format.name$ 't :=
       nameptr #1 >
         {
           namesleft #1 >
             { ", " * t * }
             {
               t "others" =
                 { " " * "et~al." emphasize * }
                 { " \& " * t * }
               if$
             }
           if$
         }
         't
       if$
       nameptr #1 + 'nameptr :=
       namesleft #1 - 'namesleft :=
     }
   while$
}

FUNCTION {author.editor.key.full}
{ author empty$
     { editor empty$
         { key empty$
             { cite$ #1 #3 substring$ }
             'key
           if$
         }
         { editor format.full.names }
       if$
     }
     { author format.full.names }
   if$
}

FUNCTION {author.key.full}
{ author empty$
     { key empty$
          { cite$ #1 #3 substring$ }
           'key
       if$
     }
     { author format.full.names }
   if$
}

FUNCTION {editor.key.full}
{ editor empty$
     { key empty$
          { cite$ #1 #3 substring$ }
           'key
       if$
     }
     { editor format.full.names }
   if$
}

FUNCTION {make.full.names}
{ type$ "book" =
   type$ "inbook" =
   or
     'author.editor.key.full
     { type$ "proceedings" =
         'editor.key.full
         'author.key.full
       if$
     }
   if$
}

FUNCTION {output.bibitem}
{ newline$
   "\bibitem[" write$
   label write$
   ")" make.full.names duplicate$ short.list =
      { pop$ }
      { * }
    if$
   "]{" * write$
   cite$ write$
   "}" write$
   newline$
   ""
   before.all 'output.state :=
}

FUNCTION {n.dashify}
{ 't :=
   ""
     { t empty$ not }
     { t #1 #1 substring$ "-" =
         { t #1 #2 substring$ "--" = not
             { "--" *
               t #2 global.max$ substring$ 't :=
             }
             {   { t #1 #1 substring$ "-" = }
                 { "-" *
                   t #2 global.max$ substring$ 't :=
                 }
               while$
             }
           if$
         }
         { t #1 #1 substring$ *
           t #2 global.max$ substring$ 't :=
         }
       if$
     }
   while$
}

FUNCTION {word.in}
{ bbl.in capitalize
   " " * }

FUNCTION {format.date}
{ year duplicate$ empty$
     { "empty year in " cite$ * "; set to ????" * warning$
        pop$ "????" }
     'skip$
   if$
   extra.label *
   before.all 'output.state :=
   " " swap$ *
}

FUNCTION {format.btitle}
{ title emphasize
}

FUNCTION {tie.or.space.connect}
{ duplicate$ text.length$ #3 <
     { "~" }
     { " " }
   if$
   swap$ * *
}

FUNCTION {either.or.check}
{ empty$
     'pop$
     { "can't use both " swap$ * " fields in " * cite$ * warning$ }
   if$
}

FUNCTION {format.bvolume}
% Changed (SGLS)
% Notes swap$ fudge
{ volume empty$
     { "" }
     { series empty$
        { "" }
        { series emphasize }
      if$
      swap$ bbl.volume volume tie.or.space.connect output
     }
   if$
}
%{ volume empty$
%    { "" }
%    { bbl.volume volume tie.or.space.connect
%      series empty$
%        'skip$
%        { bbl.of space.word * series emphasize * }
%      if$
%      "volume and number" number either.or.check
%    }
%  if$
%}

FUNCTION {format.number.series}
% Changed (SGLS)
{
  volume empty$
     { series empty$
         { ""
           number empty$
             'skip$
             { "there's a number but no series in " cite$ * warning$ }
           if$
         }
         { series emphasize " " * number *}
       if$
     }
     { "" }
   if$
}
%{ volume empty$
%    { number empty$
%        { series field.or.null }
%        { output.state mid.sentence =
%            { bbl.number }
%            { bbl.number capitalize }
%          if$
%          number tie.or.space.connect
%          series empty$
%            { "there's a number but no series in " cite$ * warning$ }
%            { bbl.in space.word * series * }
%          if$
%        }
%      if$
%    }
%    { "" }
%  if$
%}

FUNCTION {is.num}
{ chr.to.int$
   duplicate$ "0" chr.to.int$ < not
   swap$ "9" chr.to.int$ > not and
}

FUNCTION {extract.num}
{ duplicate$ 't :=
   "" 's :=
   { t empty$ not }
   { t #1 #1 substring$
     t #2 global.max$ substring$ 't :=
     duplicate$ is.num
       { s swap$ * 's := }
       { pop$ "" 't := }
     if$
   }
   while$
   s empty$
     'skip$
     { pop$ s }
   if$
}

FUNCTION {convert.edition}
{ edition extract.num "l" change.case$ 's :=
   s "first" = s "1" = or
     { bbl.first 't := }
     { s "second" = s "2" = or
         { bbl.second 't := }
         { s "third" = s "3" = or
             { bbl.third 't := }
             { s "fourth" = s "4" = or
                 { bbl.fourth 't := }
                 { s "fifth" = s "5" = or
                     { bbl.fifth 't := }
                     { s #1 #1 substring$ is.num
                         { s eng.ord 't := }
                         { edition 't := }
                       if$
                     }
                   if$
                 }
               if$
             }
           if$
         }
       if$
     }
   if$
   t
}

FUNCTION {format.edition}
{ edition empty$
     { "" }
     { output.state mid.sentence =
         { convert.edition "l" change.case$ " " * bbl.edition * }
         { convert.edition "t" change.case$ " " * bbl.edition * }
       if$
     }
   if$
}

INTEGERS { multiresult }

FUNCTION {multi.page.check}
{ 't :=
   #0 'multiresult :=
     { multiresult not
       t empty$ not
       and
     }
     { t #1 #1 substring$
       duplicate$ "-" =
       swap$ duplicate$ "," =
       swap$ "+" =
       or or
         { #1 'multiresult := }
         { t #2 global.max$ substring$ 't := }
       if$
     }
   while$
   multiresult
}

FUNCTION {format.pages}
{ pages empty$
     { "" }
     { pages multi.page.check
         { bbl.pages pages n.dashify tie.or.space.connect }
         { bbl.page pages tie.or.space.connect }
       if$
     }
   if$
}

FUNCTION {format.journal.pages}
{
   pages empty$
     'skip$
     { duplicate$ empty$
         { pop$ format.pages }
         { ", " * pages n.dashify * }
       if$
     }
   if$
}

FUNCTION {format.vol.num.pages}
{ volume field.or.null
   bolden
   number empty$
     'skip$
     {
       "~(" number * ")" * *
       volume empty$
         { "there's a number but no volume in " cite$ * warning$ }
         'skip$
       if$
     }
   if$
   format.journal.pages
}

FUNCTION {format.chapter.pages}
{ chapter empty$
     'format.pages
     { type empty$
         { bbl.chapter }
         { type "l" change.case$ }
       if$
       chapter tie.or.space.connect
       pages empty$
         'skip$
         { ", " * format.pages * }
       if$
     }
   if$
}

FUNCTION {format.in.ed.booktitle}
% Changed to get edition after booktitle (SGLS)
% Notes swap$ fudge
{ booktitle empty$
     { "" }
     { word.in booktitle emphasize *
       edition empty$
	'skip$
         { swap$ format.edition output }
       if$
       editor empty$
         { "" * }
         {" (" *
           editor num.names$ #1 >
             { bbl.editors }
             { bbl.editor }
           if$
           *
           " " *
           format.in.editors *
           ")" *
         }
       if$
     }
   if$
}

FUNCTION {format.thesis.type}
{ type empty$
     'skip$
     { pop$
       type "t" change.case$
     }
   if$
}

FUNCTION {format.tr.number}
{ type empty$
     { bbl.techrep emphasize }
     'type
   if$
   number empty$
     { "t" change.case$ }
     { number tie.or.space.connect }
   if$
}

FUNCTION {format.article.crossref}
{
   word.in
   " \cite{" * crossref * "}" *
}

FUNCTION {format.book.crossref}
{ volume empty$
     { "empty volume in " cite$ * "'s crossref of " * crossref * warning$
       word.in
     }
     { bbl.volume capitalize
       volume tie.or.space.connect
       bbl.of space.word *
     }
   if$
   " \cite{" * crossref * "}" *
}

FUNCTION {format.incoll.inproc.crossref}
{
   word.in
   " \cite{" * crossref * "}" *
}

FUNCTION {format.publisher}
{ publisher empty$
     { "empty publisher in " cite$ * warning$ }
     'skip$
   if$
   ""
   address empty$ publisher empty$ and
     'skip$
     {
       address empty$
         'skip$
         { address * }
       if$
       publisher empty$
         'skip$
         { address empty$
             'skip$
             { ": " * }
           if$
           publisher *
         }
       if$
     }
   if$
   output
}

FUNCTION {article}
{ output.bibitem
   format.authors "author" output.check
   author format.key output
   format.date "year" output.check
   date.block
   format.title "title" output.check
   new.sentence
   crossref missing$
     { journal
       emphasize
       "journal" output.check
       add.blank
       format.vol.num.pages output
     }
     { format.article.crossref output.nonnull
       format.pages output
     }
   if$
   format.note output
   fin.entry
}

FUNCTION {book}
{ output.bibitem
   author empty$
     { format.editors "author and editor" output.check
       editor format.key output
     }
     { format.authors output.nonnull
       crossref missing$
         { "author and editor" editor either.or.check }
         'skip$
       if$
     }
   if$
   format.date "year" output.check
   date.block
   format.btitle "title" output.check
% Added edition after title (SGLS)
   format.edition output
   crossref missing$
     { format.bvolume output
   new.sentence
       format.number.series output
%      format.edition output
   new.sentence
       format.publisher
     }
     {
   new.sentence
       format.book.crossref output.nonnull
     }
   if$
   format.note output
   fin.entry
}

FUNCTION {booklet}
{ output.bibitem
   format.authors output
   author format.key output
   format.date "year" output.check
   date.block
   format.title "title" output.check
   new.sentence
   howpublished output
   address output
   format.note output
   fin.entry
}

FUNCTION {inbook}
{ output.bibitem
   author empty$
     { format.editors "author and editor" output.check
       editor format.key output
     }
     { format.authors output.nonnull
       crossref missing$
         { "author and editor" editor either.or.check }
         'skip$
       if$
     }
   if$
   format.date "year" output.check
   date.block
   format.btitle "title" output.check
% Added edition after title (SGLS)
   format.edition output
   crossref missing$
     {
       format.bvolume output
       format.chapter.pages "chapter and pages" output.check
   new.sentence
       format.number.series output
%      format.edition output
   new.sentence
       format.publisher
     }
     {
       format.chapter.pages "chapter and pages" output.check
   new.sentence
       format.book.crossref output.nonnull
     }
   if$
   format.note output
   fin.entry
}

FUNCTION {incollection}
{ output.bibitem
   format.authors "author" output.check
   author format.key output
   format.date "year" output.check
   date.block
   format.title "title" output.check
   new.sentence
   crossref missing$
     { format.in.ed.booktitle "booktitle" output.check
       format.bvolume output
       format.number.series output
%      format.edition output
       format.chapter.pages output
   new.sentence
       format.publisher
     }
     { format.incoll.inproc.crossref output.nonnull
       format.chapter.pages output
     }
   if$
   format.note output
   fin.entry
}

FUNCTION {inproceedings}
{ output.bibitem
   format.authors "author" output.check
   author format.key output
   format.date "year" output.check
   date.block
   format.title "title" output.check
   new.sentence
   crossref missing$
     { format.in.ed.booktitle "booktitle" output.check
       format.bvolume output
       format.number.series output
       format.pages output
    new.sentence
       publisher empty$
         { organization output
           address output
         }
         { organization output
           format.publisher
         }
       if$
     }
     { format.incoll.inproc.crossref output.nonnull
       format.pages output
     }
   if$
   format.note output
   fin.entry
}

FUNCTION {conference} { inproceedings }

FUNCTION {manual}
{ output.bibitem
   format.authors output
   author format.key output
   format.date "year" output.check
   date.block
   format.btitle "title" output.check
% Added edition after title (SGLS)
   format.edition output
   new.sentence
   organization output
   address output
%  format.edition output
   format.note output
   fin.entry
}

FUNCTION {mastersthesis}
{ output.bibitem
   format.authors "author" output.check
   author format.key output
   format.date "year" output.check
   date.block
   format.title "title" output.check
   new.sentence
   bbl.mthesis format.thesis.type output.nonnull
   school "school" output.check
   address output
   format.note output
   fin.entry
}

FUNCTION {misc}
{ output.bibitem
   format.authors output
   author format.key output
   format.date "year" output.check
   date.block
   format.title output
   new.sentence
   howpublished output
   format.note output
   fin.entry
}

FUNCTION {phdthesis}
{ output.bibitem
   format.authors "author" output.check
   author format.key output
   format.date "year" output.check
   date.block
   format.title "title" output.check
   new.sentence
   bbl.phdthesis format.thesis.type output.nonnull
   school "school" output.check
   address output
   format.note output
   fin.entry
}

FUNCTION {proceedings}
{ output.bibitem
   format.editors output
   editor format.key output
   format.date "year" output.check
   date.block
   format.btitle "title" output.check
   format.bvolume output
   format.number.series output
   address output
   organization output
   new.sentence
   publisher output
   format.note output
   fin.entry
}

FUNCTION {techreport}
{ output.bibitem
   format.authors "author" output.check
   author format.key output
   format.date "year" output.check
   date.block
   format.title "title" output.check
   new.sentence
   format.tr.number output.nonnull
   new.sentence
   institution "institution" output.check
   address output
   format.note output
   fin.entry
}

FUNCTION {unpublished}
{ output.bibitem
   format.authors "author" output.check
   author format.key output
   format.date "year" output.check
   date.block
   format.title "title" output.check
   new.sentence
   format.note "note" output.check
   fin.entry
}

FUNCTION {default.type} { misc }

READ

FUNCTION {sortify}
{ purify$
   "l" change.case$
}

INTEGERS { len }

FUNCTION {chop.word}
{ 's :=
   'len :=
   s #1 len substring$ =
     { s len #1 + global.max$ substring$ }
     's
   if$
}

FUNCTION {format.lab.names}
{ 's :=
   s #1 "{vv~}{ll}" format.name$
   s num.names$ duplicate$
   #2 >
     { pop$ " " * "et~al." emphasize * }
     { #2 <
         'skip$
         { s #2 "{ff }{vv }{ll}{ jj}" format.name$ "others" =
             { " " * "et~al." emphasize * }
             { " \& " * s #2 "{vv~}{ll}" format.name$ * }
           if$
         }
       if$
     }
   if$
}

FUNCTION {author.key.label}
{ author empty$
     { key empty$
         { cite$ #1 #3 substring$ }
         'key
       if$
     }
     { author format.lab.names }
   if$
}

FUNCTION {author.editor.key.label}
{ author empty$
     { editor empty$
         { key empty$
             { cite$ #1 #3 substring$ }
             'key
           if$
         }
         { editor format.lab.names }
       if$
     }
     { author format.lab.names }
   if$
}

FUNCTION {editor.key.label}
{ editor empty$
     { key empty$
         { cite$ #1 #3 substring$ }
         'key
       if$
     }
     { editor format.lab.names }
   if$
}

FUNCTION {calc.short.authors}
{ type$ "book" =
   type$ "inbook" =
   or
     'author.editor.key.label
     { type$ "proceedings" =
         'editor.key.label
         'author.key.label
       if$
     }
   if$
   'short.list :=
}

FUNCTION {calc.label}
{ calc.short.authors
   short.list
   "("
   *
   year duplicate$ empty$
      { pop$ "????" }
      'skip$
   if$
   *
   'label :=
}

FUNCTION {sort.format.names}
{ 's :=
   #1 'nameptr :=
   ""
   s num.names$ 'numnames :=
   numnames 'namesleft :=
     { namesleft #0 > }
     { s nameptr
       "{ll{ }}{  f{ }}{  jj{ }}"
       format.name$ 't :=
       nameptr #1 >
         {
           "   "  *
           namesleft #1 = t "others" = and
             { "zzzzz" * }
             { t sortify * }
           if$
         }
         { t sortify * }
       if$
       nameptr #1 + 'nameptr :=
       namesleft #1 - 'namesleft :=
     }
   while$
}

FUNCTION {sort.format.title}
{ 't :=
   "A " #2
     "An " #3
       "The " #4 t chop.word
     chop.word
   chop.word
   sortify
   #1 global.max$ substring$
}

FUNCTION {author.sort}
{ author empty$
     { key empty$
         { "to sort, need author or key in " cite$ * warning$
           ""
         }
         { key sortify }
       if$
     }
     { author sort.format.names }
   if$
}

FUNCTION {author.editor.sort}
{ author empty$
     { editor empty$
         { key empty$
             { "to sort, need author, editor, or key in " cite$ * warning$
               ""
             }
             { key sortify }
           if$
         }
         { editor sort.format.names }
       if$
     }
     { author sort.format.names }
   if$
}

FUNCTION {editor.sort}
{ editor empty$
     { key empty$
         { "to sort, need editor or key in " cite$ * warning$
           ""
         }
         { key sortify }
       if$
     }
     { editor sort.format.names }
   if$
}

FUNCTION {presort}
{ calc.label
   label sortify
   "    "
   *
   type$ "book" =
   type$ "inbook" =
   or
     'author.editor.sort
     { type$ "proceedings" =
         'editor.sort
         'author.sort
       if$
     }
   if$
   #1 entry.max$ substring$
   'sort.label :=
   sort.label
   *
   "    "
   *
   title field.or.null
   sort.format.title
   *
   #1 entry.max$ substring$
   'sort.key$ :=
}

ITERATE {presort}

SORT

STRINGS { last.label next.extra }

INTEGERS { last.extra.num number.label }

FUNCTION {initialize.extra.label.stuff}
{ #0 int.to.chr$ 'last.label :=
   "" 'next.extra :=
   #0 'last.extra.num :=
   #0 'number.label :=
}

FUNCTION {forward.pass}
{ last.label label =
     { last.extra.num #1 + 'last.extra.num :=
       last.extra.num int.to.chr$ 'extra.label :=
     }
     { "a" chr.to.int$ 'last.extra.num :=
       "" 'extra.label :=
       label 'last.label :=
     }
   if$
   number.label #1 + 'number.label :=
}

FUNCTION {reverse.pass}
{ next.extra "b" =
     { "a" 'extra.label := }
     'skip$
   if$
   extra.label 'next.extra :=
   extra.label
   emphasize
   duplicate$ empty$
     'skip$
     { "{\natexlab{" swap$ * "}}" * }
   if$
   'extra.label :=
   label extra.label * 'label :=
}

EXECUTE {initialize.extra.label.stuff}

ITERATE {forward.pass}

REVERSE {reverse.pass}

FUNCTION {bib.sort.order}
{ sort.label
   "    "
   *
   year field.or.null sortify
   *
   "    "
   *
   title field.or.null
   sort.format.title
   *
   #1 entry.max$ substring$
   'sort.key$ :=
}

ITERATE {bib.sort.order}

SORT

FUNCTION {begin.bib}
{ preamble$ empty$
     'skip$
     { preamble$ write$ newline$ }
   if$
   "\begin{thebibliography}{" number.label int.to.str$ * "}" *
   write$ newline$
   "\expandafter\ifx\csname natexlab\endcsname\relax\def\natexlab#1{#1}\fi"
   write$ newline$
}

EXECUTE {begin.bib}

EXECUTE {init.state.consts}

ITERATE {call.type$}

FUNCTION {end.bib}
{ newline$
   "\end{thebibliography}" write$ newline$
}

EXECUTE {end.bib}
%% End of customized bst file
%%
%% End of file `jfmraw.bst'.

